Formation of massive disk galaxies in the IllustrisTNG simulation

We investigate the formation history of massive disk galaxies in hydro-dynamical simulation--the IllustrisTNG, to study why massive disk galaxies survive through cosmic time. 83 galaxies in the simulation are selected with M$_{*,z=0}$ $>8\times10^{10}$ M$_\odot$ and kinematic bulge-to-total ratio less than $0.3$. We find that 8.4 percent of these massive disk galaxies have quiet merger histories and preserve disk morphology since formed. 54.2 percent have a significant increase in bulge components in history, then become disks again till present time. The rest 37.3 percent experience prominent mergers but survive to remain disky. While mergers and even major mergers do not always turn disk galaxies into ellipticals, we study the relations between various properties of mergers and the morphology of merger remnants. We find a strong dependence of remnant morphology on the orbit type of major mergers. Specifically, major mergers with a spiral-in falling orbit mostly lead to disk-dominant remnants, and major mergers of head-on galaxy-galaxy collision mostly form ellipticals. This dependence of remnant morphology on orbit type is much stronger than the dependence on cold gas fraction or orbital configuration of merger system as previously studied.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
